Tactics to Directly Map CNN graphs on Embedded FPGAs

Deep Convolutional Neural Networks (CNNs) are the state-of-the-art in image classification. Since CNN feed forward propagation involves highly regular parallel computation, it benefits from a significant speed-up when running on fine grain parallel programmable logic devices. As a consequence, several studies have proposed FPGA-based accelerators for CNNs. However, because of the large computationalpower required by CNNs, none of the previous studies has proposed a direct mapping of the CNN onto the physical resources of an FPGA, allocating each processing actor to its own hardware instance.In this paper, we demonstrate the feasibility of the so called direct hardware mapping (DHM) and discuss several tactics we explore to make DHM usable in practice. As a proof of concept, we introduce the HADDOC2 open source tool, that automatically transforms a CNN description into a synthesizable hardware description with platform-independent direct hardware mapping.

==> img/dhm_entities.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dhm_entities.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.5697998bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44484774)%
    \put(0,0){\includegraphics[width=\unitlength]{dhm_entities.eps}}%
    \put(0.00179181,0.25806014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.02044602,0.25336202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.00179181,0.22743593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.02044602,0.22274095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.01379637,0.20612154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(-0.00171214,0.16619536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.01694207,0.16149724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.08602803,0.35405344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{η}}}%
    \put(0.10157111,0.34935847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08602803,0.28056084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{η}}}%
    \put(0.10157111,0.27586586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0964731,0.2122456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.08117671,0.13357956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{η}}}%
    \put(0.09672293,0.12888144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.16575075,0.34992098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.18108014,0.345226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.16575075,0.27643231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.18108014,0.27173418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.16089943,0.1294471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.17622882,0.12475212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.25292919,0.12374728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.27274929,0.11875553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.26940404,0.18429786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.25665312,0.22507508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.27647322,0.22008333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.25665312,0.27573702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.27647322,0.2707486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.49826855,0.35461125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.51254597,0.34962283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.33150881,0.12739658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0.3980377,0.12240482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.41130007,0.12240482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.3779715,0.18429786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.33523273,0.22872438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0.40176497,0.22373262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{01}}}%
    \put(0.33523273,0.27938631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0.40176497,0.27439789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{00}}}%
    \put(0.50085723,0.22202287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.60649426,0.22315812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{act}}}%
    \put(0.49542847,0.09171678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{η}}}%
    \put(0.5153888,0.08672503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.69458796,0.22507508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.71087544,0.22008333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(1.17635641,0.20748495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.73755849,0.35476445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p00}}}%
    \put(0.73755849,0.28127184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p01}}}%
    \put(0.75555748,0.19708041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.73677285,0.09683915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pkk}}}%
    \put(0.83425495,0.3540613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{×}}}%
    \put(0.83425495,0.2805687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{×}}}%
    \put(0.8412982,0.19708041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.83425495,0.09683915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{×}}}%
    \put(0.9283313,0.24045727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.90957416,0.09973423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0.97438184,0.09550875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{00}}}%
    \put(0.93388659,0.21612254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(-0.20696678,1.11496324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.70166343\unitlength}\raggedright \end{minipage}}}%
    \put(0.06840426,0.00621453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{(a)}}}}%
    \put(0.46342614,0.00621453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{(b)}}}}%
    \put(0.87290166,0.00621453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{(c)}}}}%
  \end{picture}%
\endgroup%

